SARLO-80: Worldwide Slant SAR Language Optic Dataset 80cm

Multimodal foundation models have advanced rapidly thanks to large optical benchmarks, but comparable resources for synthetic aperture radar (SAR) remain limited. Existing SAR--optical datasets largely rely on low-resolution, intensity-only Ground Range Detected~(GRD) products and do not preserve complex-valued SAR measurements or native acquisition geometry, which restricts physically grounded multimodal learning. In particular, large-scale public datasets combining very-high-resolution (VHR) SAR SLC, aligned optical imagery, and natural-language descriptions are still lacking. We present a VHR SAR--optical--text dataset built from open-access Umbra spotlight acquisitions distributed as Sensor Independent Complex Data (SICD). From around 2,500 worldwide scenes (VV/HH, 20cm--2m native resolution), we standardize all SAR data to an 80cm slant-range grid via band-limited FFT resampling and tile the imagery into 1024 by 1024 patches. For each SAR patch, we retrieve a high-resolution optical tile and warp it into the SAR grid using local coordinate correspondences for local pixel-level alignment. We further generate three caption variants (SHORT/MID/LONG) per sample to support vision--language training and evaluation. Our dataset contains 119,566 triplets (complex and amplitude slant-range SAR patch, aligned optical patch, natural-language description) covering 257 locations across 72 countries and a broad range of land types and infrastructures. We release fixed train/validation/test splits and the full preprocessing and baseline code to enable reproducible benchmarks for multimodal alignment on cross-modal retrieval and conditional generation in native SAR geometry. The dataset is publicly available on the Hugging Face Hub at https://huggingface.co/datasets/ONERA/SARLO-80.

==> base_real/2023-02-18-23-18-28_UMBRA-05_SICD_28_metadata.json <==
{
  "num_rows": 7992,
  "num_cols": 12855,
  "ss_row": 0.2776045096737953,
  "ss_col": 0.42768195885089344,
  "Nb_pixel_a": 2773,
  "Nb_pixel_r": 6872,
  "total_extent_az": 2218.615241312972,
  "total_extent_rg": 5497.851581028235,
  "spacing_eff_az": 0.8000776203797231,
  "spacing_eff_rg": 0.8000366095791961,
  "operation_sampling": "down",
  "scp_row": 3976.0,
  "scp_col": 6413.0,
  "scp_row_m": 1103.75553046301,
  "scp_col_m": 2742.7244021107795,
  "points_ecf_corners": [
    [
      -4130195.375115972,
      2894555.9657682646,
      -3891232.8320579208
    ],
    [
      -4124773.05031118,
      2898177.417489507,
      -3894267.1655479707
    ],
    [
      -4128325.373167784,
      2899346.1058180714,
      -3889661.3232487114
    ],
    [
      -4122927.357243579,
      2902887.012348521,
      -3892723.9569541574
    ]
  ],
  "points_llh_corners": [
    [
      -37.837659686311035,
      144.97615822009814,
      6.015202991845439
    ],
    [
      -37.87228356149433,
      144.90708228357306,
      6.015202989693399
    ],
    [
      -37.81973397476317,
      144.91941658922667,
      6.015202990117717
    ],
    [
      -37.854672461508265,
      144.8512382666249,
      6.015202989946174
    ]
  ],
  "bbox_ecf": [
    2897430.5,
    -4127875.0,
    2899721.25,
    -4126382.25
  ],
  "bbox_llh": [
    144.9032440185547,
    -37.84648132324219,
    144.9342803955078,
    -37.834739685058594
  ],
  "pts_sar_px": [
    [
      0.0,
      0.0
    ],
    [
      1023.0,
      0.0
    ],
    [
      0.0,
      1023.0
    ]
  ],
  "pts_opt_px": [
    [
      11560.0,
      3104.0
    ],
    [
      7729.0,
      5543.0
    ],
    [
      3807.0,
      0.0
    ]
  ],
  "sicd_meta.IncidenceAng": 30.814749370433645,
  "crop": {
    "row_start": 1024,
    "row_end": 2048,
    "col_start": 2048,
    "col_end": 3072,
    "shape": [
      1024,
      1024
    ]
  },
  "optical": {
    "source": "Satellite",
    "zoom": 19,
    "crs": "EPSG:3857",
    "width": 11560,
    "height": 5543,
    "count": 3,
    "dtype": "uint8",
    "transform": [
      0.29887142547496487,
      0.0,
      16130555.338438973,
      0.0,
      -0.2985944110403167,
      -4556106.305923675,
      0.0,
      0.0,
      1.0
    ],
    "corners_raw": {
      "top_left": {
        "x": 16130555.338438973,
        "y": -4556106.305923675
      },
      "top_right": {
        "x": 16134010.292117463,
        "y": -4556106.305923675
      },
      "bottom_left": {
        "x": 16130555.338438973,
        "y": -4557761.414744072
      },
      "bottom_right": {
        "x": 16134010.292117463,
        "y": -4557761.414744072
      }
    },
    "corners_wgs84": {
      "top_left": {
        "lon": 144.9032440185547,
        "lat": -37.83473968505859,
        "alt": 0.0
      },
      "top_right": {
        "lon": 144.9342803955078,
        "lat": -37.83473968505859,
        "alt": 0.0
      },
      "bottom_left": {
        "lon": 144.9032440185547,
        "lat": -37.84648132324218,
        "alt": 0.0
      },
      "bottom_right": {
        "lon": 144.9342803955078,
        "lat": -37.84648132324218,
        "alt": 0.0
      }
    }
  },
  "caption": {
    "query_1": "The image showcases a coastal cityscape with a dense residential area, roads, a port with containers, a pier, a beach, and a body of water.",
    "query_2": "The image displays a coastal area with a sandy beach, a harbor filled with ships, a network of roads, residential areas with houses, a large circular structure, and green patches that could be parks or golf courses.",
    "query_3": "The image showcases a coastal area with a sandy beach, a harbor with ships and containers, a residential area with houses and green spaces, a road network, and a port with cargo containers."
  },
  "incidence_angles": {
    "terrain_deg": 34.70276971401802,
    "ellipsoid_deg": 30.992235141366194,
    "sicd_deg": 30.814749370433645
  },
  "llm_filtered_caption": {
    "SHORT": "A satellite image of a coastal city with a beach, harbor, port, roads, and residential areas.",
    "MID": "A satellite image of a coastal city featuring a sandy beach, harbor with ships and containers, port with cargo, network of roads, and residential areas with green spaces.",
    "LONG": "A satellite image of a coastal city with a sandy beach, harbor containing various ships and containers, port with cargo containers, network of roads, and residential areas including houses and green spaces.",
    "is_valid": true
  }
}

==> base_real/2023-04-30-14-49-27_UMBRA-05_SICD_14_metadata.json <==
{
  "num_rows": 18269,
  "num_cols": 23538,
  "ss_row": 0.1270214063990788,
  "ss_col": 0.20994709131270664,
  "Nb_pixel_a": 2901,
  "Nb_pixel_r": 6177,
  "total_extent_az": 2320.5540735047707,
  "total_extent_rg": 4941.7346353184885,
  "spacing_eff_az": 0.7999152269923374,
  "spacing_eff_rg": 0.8000217962309355,
  "operation_sampling": "downsampled",
  "scp_row": 9101.0,
  "scp_col": 11795.0,
  "scp_row_m": 1156.0218196380163,
  "scp_col_m": 2476.3259420333748,
  "points_ecf_corners": [
    [
      1118643.3462663537,
      -4842619.523484585,
      3983888.116585979
    ],
    [
      1120330.9120100313,
      -4845514.843269307,
      3979918.2071003923
    ],
    [
      1114456.9050201913,
      -4843374.137788226,
      3984142.3701430494
    ],
    [
      1116131.8354741924,
      -4846283.253149554,
      3980160.7665365203
    ]
  ],
  "points_llh_corners": [
    [
      38.90235455219865,
      -76.99285008309234,
      1.9360615120583917
    ],
    [
      38.856417343774915,
      -76.9814146597221,
      1.9360615111049166
    ],
    [
      38.90529760892708,
      -77.04183303738023,
      1.936061512188554
    ],
    [
      38.85922324264478,
      -77.03054314688269,
      1.936061514234591
    ]
  ],
  "bbox_ecf": [
    -4845561.5,
    1116787.375,
    -4844811.5,
    1118549.0
  ],
  "bbox_llh": [
    -77.02007293701172,
    38.865299224853516,
    -77.00083923339844,
    38.87392807006836
  ],
  "pts_sar_px": [
    [
      0.0,
      0.0
    ],
    [
      1023.0,
      0.0
    ],
    [
      0.0,
      1023.0
    ]
  ],
  "pts_opt_px": [
    [
      6452.0,
      483.0
    ],
    [
      7172.0,
      4130.0
    ],
    [
      0.0,
      1.0
    ]
  ],
  "sicd_meta.IncidenceAng": 34.277283776241276,
  "crop": {
    "row_start": 1024,
    "row_end": 2048,
    "col_start": 4096,
    "col_end": 5120,
    "shape": [
      1024,
      1024
    ]
  },
  "optical": {
    "source": "Satellite",
    "zoom": 19,
    "crs": "EPSG:3857",
    "width": 7172,
    "height": 4132,
    "count": 3,
    "dtype": "uint8",
    "transform": [
      0.29853403406286255,
      0.0,
      -8573835.300208936,
      0.0,
      -0.29884524229036724,
      4703629.450923782,
      0.0,
      0.0,
      1.0
    ],
    "corners_raw": {
      "top_left": {
        "x": -8573835.300208936,
        "y": 4703629.450923782
      },
      "top_right": {
        "x": -8571694.214116637,
        "y": 4703629.450923782
      },
      "bottom_left": {
        "x": -8573835.300208936,
        "y": 4702394.622382638
      },
      "bottom_right": {
        "x": -8571694.214116637,
        "y": 4702394.622382638
      }
    },
    "corners_wgs84": {
      "top_left": {
        "lon": -77.02007293701172,
        "lat": 38.87393188476562,
        "alt": 0.0
      },
      "top_right": {
        "lon": -77.00083923339844,
        "lat": 38.87393188476562,
        "alt": 0.0
      },
      "bottom_left": {
        "lon": -77.02007293701172,
        "lat": 38.86529541015625,
        "alt": 0.0
      },
      "bottom_right": {
        "lon": -77.00083923339844,
        "lat": 38.86529541015625,
        "alt": 0.0
      }
    }
  },
  "caption": {
    "query_1": "The image showcases a cityscape with a prominent circular stadium, a large rectangular stadium, a winding river, a bridge connecting two parts of the city, and a dense arrangement of buildings.",
    "query_2": "Urban landscape with roads, buildings, green patches, water bodies, bridges, and circular stadium.",
    "query_3": "The image showcases an urban landscape with a prominent circular stadium, adjacent to a rectangular stadium, a serpentine road, a network of roads and pathways, clusters of buildings, and a water body."
  },
  "captions": {
    "query_1": "The image showcases an urban landscape with roads, a baseball stadium, a football stadium, a river, bridges, and a variety of buildings.",
    "query_2": "Urban landscape with roads, buildings, bridges, water bodies, and green patches.",
    "query_3": "The image showcases an urban landscape with a prominent circular stadium, a rectangular sports field, intricate roadways and bridges, dense clusters of buildings, and adjacent water bodies."
  },
  "llm_filtered_caption": {
    "SHORT": "A satellite image of a city featuring a circular stadium, a large rectangular stadium, a winding river, a bridge, and dense buildings.",
    "MID": "A satellite image of an urban area including a prominent circular stadium, a large rectangular stadium, a winding river, a bridge connecting two parts of the city, and a dense arrangement of buildings with various roads and pathways.",
    "LONG": "A satellite image of an urban landscape showing a prominent circular stadium, an adjacent large rectangular stadium, a winding river, a bridge spanning two sections of the city, and a dense arrangement of buildings with numerous roads and pathways, interspersed with green spaces.",
    "is_valid": true
  },
  "incidence_angles": {
    "terrain_deg": 34.28522717004687,
    "ellipsoid_deg": 34.32433569154077,
    "sicd_deg": 34.277283776241276
  }
}

==> base_real/2023-06-14-14-47-49_UMBRA-06_SICD_17_metadata.json <==
{
  "num_rows": 13083,
  "num_cols": 17565,
  "ss_row": 0.15475575183117116,
  "ss_col": 0.2969526677401848,
  "Nb_pixel_a": 2531,
  "Nb_pixel_r": 6520,
  "total_extent_az": 2024.6695012072123,
  "total_extent_rg": 5215.973608856346,
  "spacing_eff_az": 0.7999484398290052,
  "spacing_eff_rg": 0.7999959522785807,
  "operation_sampling": "down",
  "scp_row": 6505.0,
  "scp_col": 8765.0,
  "scp_row_m": 1006.6861656617684,
  "scp_col_m": 2602.79013274272,
  "points_ecf_corners": [
    [
      1333495.0,
      -4653820.5,
      4138715.25
    ],
    [
      1333350.0,
      -4657647.0,
      4134483.5
    ],
    [
      1329355.625,
      -4655498.0,
      4138163.75
    ],
    [
      1329244.0,
      -4659320.5,
      4133924.0
    ]
  ],
  "points_llh_corners": [
    [
      40.717716217041016,
      -74.01099395751953,
      2.0755419731140137
    ],
    [
      40.66745376586914,
      -74.02510833740234,
      2.0755419731140137
    ],
    [
      40.71116256713867,
      -74.06355285644531,
      2.0755419731140137
    ],
    [
      40.66081619262695,
      -74.07723236083984,
      2.0755419731140137
    ]
  ],
  "bbox_ecf": [
    -4657220.5,
    1330498.5,
    -4655943.0,
    1332185.375
  ],
  "bbox_llh": [
    -74.05615234375,
    40.683956146240234,
    -74.03280639648438,
    40.694515228271484
  ],
  "pts_sar_px": [
    [
      0.0,
      0.0
    ],
    [
      1023.0,
      0.0
    ],
    [
      0.0,
      1023.0
    ]
  ],
  "pts_opt_px": [
    [
      8704.0,
      1.0
    ],
    [
      7884.0,
      3880.0
    ],
    [
      807.0,
      1311.0
    ]
  ],
  "sicd_meta.IncidenceAng": 28.968591044636696,
  "crop": {
    "row_start": 753,
    "row_end": 1777,
    "col_start": 2748,
    "col_end": 3772,
    "shape": [
      1024,
      1024
    ]
  },
  "optical": {
    "source": "Satellite",
    "zoom": 19,
    "crs": "EPSG:3857",
    "width": 8704,
    "height": 5192,
    "count": 3,
    "dtype": "uint8",
    "transform": [
      0.2985821417389482,
      0.0,
      -8243893.169015342,
      0.0,
      -0.2985701484999222,
      4967387.175387463,
      0.0,
      0.0,
      1.0
    ],
    "corners_raw": {
      "top_left": {
        "x": -8243893.169015342,
        "y": 4967387.175387463
      },
      "top_right": {
        "x": -8241294.310053647,
        "y": 4967387.175387463
      },
      "bottom_left": {
        "x": -8243893.169015342,
        "y": 4965836.999176451
      },
      "bottom_right": {
        "x": -8241294.310053647,
        "y": 4965836.999176451
      }
    },
    "corners_wgs84": {
      "top_left": {
        "lon": -74.05615234374999,
        "lat": 40.69451904296876,
        "alt": 0.0
      },
      "top_right": {
        "lon": -74.03280639648436,
        "lat": 40.69451904296876,
        "alt": 0.0
      },
      "bottom_left": {
        "lon": -74.05615234374999,
        "lat": 40.68395996093748,
        "alt": 0.0
      },
      "bottom_right": {
        "lon": -74.03280639648436,
        "lat": 40.68395996093748,
        "alt": 0.0
      }
    }
  },
  "captions": {
    "query_1": "The image showcases an island with a statue, several buildings, roads, and green spaces. There's also a pier extending into the water.",
    "query_2": "Elliptical landmass with green patches, roads, structures, and water bodies surrounding it.",
    "query_3": "The image showcases an elongated landmass surrounded by vast water bodies. The land features a mix of green and built-up areas, with a long structure extending out into the water."
  },
  "llm_filtered_caption": {
    "SHORT": "A satellite image of an island with statues, buildings, roads, and green spaces, including a pier.",
    "MID": "A satellite image of an elongated landmass surrounded by water, featuring green areas, built-up zones, and a pier extending into the water.",
    "LONG": "A satellite image of an elliptical island with green patches, roads, and buildings, encompassed by water bodies and marked by a long pier extending into the sea.",
    "is_valid": true
  },
  "incidence_angles": {
    "terrain_deg": 28.968569248946178,
    "ellipsoid_deg": 28.92979683375455,
    "sicd_deg": 28.968591044636696
  }
}

==> base_real/2023-06-14-14-47-49_UMBRA-06_SICD_27_metadata.json <==
{
  "num_rows": 13083,
  "num_cols": 17565,
  "ss_row": 0.15475575183117116,
  "ss_col": 0.2969526677401848,
  "Nb_pixel_a": 2531,
  "Nb_pixel_r": 6520,
  "total_extent_az": 2024.6695012072123,
  "total_extent_rg": 5215.973608856346,
  "spacing_eff_az": 0.7999484398290052,
  "spacing_eff_rg": 0.7999959522785807,
  "operation_sampling": "down",
  "scp_row": 6505.0,
  "scp_col": 8765.0,
  "scp_row_m": 1006.6861656617684,
  "scp_col_m": 2602.79013274272,
  "points_ecf_corners": [
    [
      1333495.0,
      -4653820.5,
      4138715.25
    ],
    [
      1333350.0,
      -4657647.0,
      4134483.5
    ],
    [
      1329355.625,
      -4655498.0,
      4138163.75
    ],
    [
      1329244.0,
      -4659320.5,
      4133924.0
    ]
  ],
  "points_llh_corners": [
    [
      40.717716217041016,
      -74.01099395751953,
      2.0755419731140137
    ],
    [
      40.66745376586914,
      -74.02510833740234,
      2.0755419731140137
    ],
    [
      40.71116256713867,
      -74.06355285644531,
      2.0755419731140137
    ],
    [
      40.66081619262695,
      -74.07723236083984,
      2.0755419731140137
    ]
  ],
  "bbox_ecf": [
    -4656753.5,
    1330066.0,
    -4655475.5,
    1331755.125
  ],
  "bbox_llh": [
    -74.05955505371094,
    40.691802978515625,
    -74.03617858886719,
    40.70235824584961
  ],
  "pts_sar_px": [
    [
      0.0,
      0.0
    ],
    [
      1023.0,
      0.0
    ],
    [
      0.0,
      1023.0
    ]
  ],
  "pts_opt_px": [
    [
      8716.0,
      1.0
    ],
    [
      7885.0,
      3885.0
    ],
    [
      822.0,
      1305.0
    ]
  ],
  "sicd_meta.IncidenceAng": 28.968591044636696,
  "crop": {
    "row_start": 1032,
    "row_end": 2056,
    "col_start": 1638,
    "col_end": 2662,
    "shape": [
      1024,
      1024
    ]
  },
  "optical": {
    "source": "Satellite",
    "zoom": 19,
    "crs": "EPSG:3857",
    "width": 8716,
    "height": 5191,
    "count": 3,
    "dtype": "uint8",
    "transform": [
      0.29856082640576315,
      0.0,
      -8244271.956955512,
      0.0,
      -0.29866281966979313,
      4968538.7658700645,
      0.0,
      0.0,
      1.0
    ],
    "corners_raw": {
      "top_left": {
        "x": -8244271.956955512,
        "y": 4968538.7658700645
      },
      "top_right": {
        "x": -8241669.700792559,
        "y": 4968538.7658700645
      },
      "bottom_left": {
        "x": -8244271.956955512,
        "y": 4966988.407173159
      },
      "bottom_right": {
        "x": -8241669.700792559,
        "y": 4966988.407173159
      }
    },
    "corners_wgs84": {
      "top_left": {
        "lon": -74.05955505371094,
        "lat": 40.70236206054688,
        "alt": 0.0
      },
      "top_right": {
        "lon": -74.0361785888672,
        "lat": 40.70236206054688,
        "alt": 0.0
      },
      "bottom_left": {
        "lon": -74.05955505371094,
        "lat": 40.69180297851562,
        "alt": 0.0
      },
      "bottom_right": {
        "lon": -74.0361785888672,
        "lat": 40.69180297851562,
        "alt": 0.0
      }
    }
  },
  "captions": {
    "query_1": "The image showcases a peninsula jutting out into a large body of water, with a mix of green spaces, buildings, roads, and water bodies. There are also boats visible in the surrounding waters.",
    "query_2": "The image showcases a vast expanse of water, an elongated landmass with a series of interconnected buildings, roads, and green spaces, a long bridge connecting two parts of the land, and a circular water body surrounded by greenery.",
    "query_3": "The image showcases a coastal area with a peninsula, a network of roads, green patches that could be parks or vegetation, a series of buildings, and a large water body."
  },
  "llm_filtered_caption": {
    "SHORT": "A satellite image of a peninsula near water with roads, buildings, and green spaces.",
    "MID": "A satellite image of a peninsula adjacent to a large body of water featuring roads, buildings, green spaces, and boats in the surrounding waters.",
    "LONG": "A satellite image of a peninsula extending into a large body of water, showing a network of roads, buildings, green spaces, and boats in the surrounding waters, with a long bridge connecting two parts of the land and a circular water body nearby.",
    "is_valid": true
  },
  "incidence_angles": {
    "terrain_deg": 29.010809948657524,
    "ellipsoid_deg": 28.9715675441887,
    "sicd_deg": 28.968591044636696
  }
}

==> base_real/2023-10-13-03-07-36_UMBRA-04_SICD_2_metadata.json <==
{
    "num_rows": 3650,
    "num_cols": 4449,
    "ss_row": 0.8903800002989837,
    "ss_col": 1.2227044833920275,
    "Nb_pixel_a": 4062,
    "Nb_pixel_r": 6799,
    "total_extent_az": 3249.8870010912906,
    "total_extent_rg": 5439.812246611131,
    "spacing_eff_az": 0.8000706551184861,
    "spacing_eff_rg": 0.8000900495089176,
    "operation_sampling": "upsampled",
    "scp_row": 1820.0,
    "scp_col": 2229.0,
    "scp_row_m": 1620.4916005441503,
    "scp_col_m": 2725.4082934808293,
    "points_ecf_corners": [
        [
            -553222.1289696279,
            -4336618.714661742,
            4628960.713919136
        ],
        [
            -549137.3047515756,
            -4340058.654838347,
            4626240.659741955
        ],
        [
            -557691.5857875575,
            -4337843.178969662,
            4627288.069752018
        ],
        [
            -553611.8222985669,
            -4341302.363481137,
            4624551.50205021
        ]
    ],
    "points_llh_corners": [
        [
            46.82885523484831,
            -97.26995079467576,
            263.8143975758687
        ],
        [
            46.79310586443661,
            -97.2111798684051,
            263.8143975764728
        ],
        [
            46.806869071545265,
            -97.32600244751892,
            263.81439757588515
        ],
        [
            46.77091728793275,
            -97.26725219381488,
            263.81439757508133
        ]
    ],
    "bbox_ecf": [
        -4338641.047632953,
        -553695.5439791814,
        -4337811.7787691755,
        -551954.0821442864
    ],
    "bbox_llh": [
        -97.27361087331612,
        46.80432525917887,
        -97.25063414326284,
        46.81527886893428
    ],
    "pts_sar_px": [
        [
            0.0,
            0.0
        ],
        [
            1023.0,
            0.0
        ],
        [
            0.0,
            1023.0
        ]
    ],
    "pts_opt_px": [
        [
            5276.0,
            0.0
        ],
        [
            8566.0,
            2935.0
        ],
        [
            0.0,
            3028.0
        ]
    ],
    "theta_terrain": 43.90968305505418,
    "theta_ellip": 44.03823136296904,
    "sicd_meta.IncidenceAng": 43.98864188329147,
    "crop": {
        "row_start": 512,
        "row_end": 1536,
        "col_start": 2048,
        "col_end": 3072,
        "shape": [
            1024,
            1024
        ]
    },
    "optical": {
        "source": "Satellite",
        "zoom": 19,
        "crs": "EPSG:3857",
        "width": 8566,
        "height": 5967,
        "count": 3,
        "dtype": "uint8",
        "transform": [
            0.29859419678084115,
            0.0,
            -10828448.830040589,
            0.0,
            -0.29857142039254564,
            5911974.831409632,
            0.0,
            0.0,
            1.0
        ],
        "corners_raw": {
            "top_left": {
                "x": -10828448.830040589,
                "y": 5911974.831409632
            },
            "top_right": {
                "x": -10825891.072150964,
                "y": 5911974.831409632
            },
            "bottom_left": {
                "x": -10828448.830040589,
                "y": 5910193.25574415
            },
            "bottom_right": {
                "x": -10825891.072150964,
                "y": 5910193.25574415
            }
        },
        "corners_wgs84": {
            "top_left": {
                "lon": -97.27361087331612,
                "lat": 46.81527886893429,
                "alt": 0.0
            },
            "top_right": {
                "lon": -97.25063414326284,
                "lat": 46.81527886893429,
                "alt": 0.0
            },
            "bottom_left": {
                "lon": -97.27361087331612,
                "lat": 46.80432525917888,
                "alt": 0.0
            },
            "bottom_right": {
                "lon": -97.25063414326284,
                "lat": 46.80432525917888,
                "alt": 0.0
            }
        }
    }
}

==> base_real/2023-11-10-14-53-15_UMBRA-04_SICD_13_metadata.json <==
{
  "num_rows": 5039,
  "num_cols": 5280,
  "ss_row": 0.4176177289074734,
  "ss_col": 0.8864044763366433,
  "Nb_pixel_a": 2630,
  "Nb_pixel_r": 5850,
  "total_extent_az": 2104.3757359647584,
  "total_extent_rg": 4680.215635057477,
  "spacing_eff_az": 0.8001428653858397,
  "spacing_eff_rg": 0.8000368606935858,
  "operation_sampling": "down_az_up_rg",
  "scp_row": 2505.0,
  "scp_col": 2637.0,
  "scp_row_m": 1046.1324109132208,
  "scp_col_m": 2337.4486040997285,
  "points_ecf_corners": [
    [
      1300685.5235894008,
      -6241113.788110037,
      194953.31373347036
    ],
    [
      1301780.99250994,
      -6240741.247229105,
      199483.91170936916
    ],
    [
      1305026.9362254012,
      -6240236.772745502,
      194018.32073306132
    ],
    [
      1306122.9796277261,
      -6239863.424022108,
      198566.29027559498
    ]
  ],
  "points_llh_corners": [
    [
      1.763351059093937,
      -78.22772114425501,
      71.7678057601844
    ],
    [
      1.8043434082326757,
      -78.2173996208924,
      71.76780576211448
    ],
    [
      1.754891456705718,
      -78.18791641706088,
      71.76780576133164
    ],
    [
      1.7960407985926798,
      -78.1775875212161,
      71.76780576017543
    ]
  ],
  "bbox_ecf": [
    -6240573.450208114,
    1302970.4607794422,
    -6240167.3612809805,
    1304847.6898544966
  ],
  "bbox_llh": [
    -78.20662673829693,
    1.7783288320026753,
    -78.18936556113441,
    1.7887680248760944
  ],
  "pts_sar_px": [
    [
      0.0,
      0.0
    ],
    [
      1023.0,
      0.0
    ],
    [
      0.0,
      1023.0
    ]
  ],
  "pts_opt_px": [
    [
      0.0,
      2679.0
    ],
    [
      667.0,
      -1.0
    ],
    [
      5767.0,
      3893.0
    ]
  ],
  "theta_terrain": 22.806179453370337,
  "theta_ellip": 27.76457262845173,
  "sicd_meta.IncidenceAng": 27.728019889991074,
  "crop": {
    "row_start": 1024,
    "row_end": 2048,
    "col_start": 3072,
    "col_end": 4096,
    "shape": [
      1024,
      1024
    ]
  },
  "optical": {
    "source": "Satellite",
    "zoom": 19,
    "crs": "EPSG:3857",
    "width": 6435,
    "height": 3894,
    "count": 3,
    "dtype": "uint8",
    "transform": [
      0.2986022458780085,
      0.0,
      -8705921.865166828,
      0.0,
      -0.29857444670676164,
      199157.1007660925,
      0.0,
      0.0,
      1.0
    ],
    "corners_raw": {
      "top_left": {
        "x": -8705921.865166828,
        "y": 199157.1007660925
      },
      "top_right": {
        "x": -8704000.359714603,
        "y": 199157.1007660925
      },
      "bottom_left": {
        "x": -8705921.865166828,
        "y": 197994.45187061638
      },
      "bottom_right": {
        "x": -8704000.359714603,
        "y": 197994.45187061638
      }
    },
    "corners_wgs84": {
      "top_left": {
        "lon": -78.20662673829693,
        "lat": 1.7887680248760855,
        "alt": 0.0
      },
      "top_right": {
        "lon": -78.18936556113441,
        "lat": 1.7887680248760855,
        "alt": 0.0
      },
      "bottom_left": {
        "lon": -78.20662673829693,
        "lat": 1.7783288320026656,
        "alt": 0.0
      },
      "bottom_right": {
        "lon": -78.18936556113441,
        "lat": 1.7783288320026656,
        "alt": 0.0
      }
    }
  },
  "caption": {
    "query_1": "The satellite image showcases a lush green forested area intersected by a winding river or water body. There are patches of cleared land, possibly for agriculture or other purposes, and some ponds or lakes within the forest.",
    "query_2": "The image showcases a dense forest interspersed with patches of cleared land, a winding river, and a few ponds.",
    "query_3": "The satellite image displays a dense forest with patches of cleared land. These cleared areas show signs of excavation or mining activities, with visible pits and disturbed earth. A winding river or water body cuts through the forest, with its path flanked by the cleared land on either side."
  },
  "incidence_angles": {
    "terrain_deg": 22.80617944948368,
    "ellipsoid_deg": 27.764572627286384,
    "sicd_deg": 27.728019889991074
  },
  "captions": {
    "query_1": "The image showcases a lush green forest with a winding river or waterway, a few cleared patches, and a trail or path running alongside the water.",
    "query_2": "Aerial view of a dense forest interspersed with clearings, water bodies, and a winding river or stream.",
    "query_3": "The satellite image showcases a dense forest interspersed with water bodies, including a meandering river. There are patches of disturbed land, possibly due to mining or deforestation activities, with visible excavation sites and piles of earth."
  },
  "llm_filtered_caption": {
    "SHORT": "A satellite image of a dense forest with winding rivers and cleared land.",
    "MID": "A satellite image of a dense forest featuring a winding river and patches of cleared land, which may indicate agricultural or mining activities.",
    "LONG": "A satellite image of a dense forest with a winding river cutting through it, surrounded by patches of cleared land that likely indicate past or ongoing agricultural or mining activities, and several small bodies of water like ponds or lakes.",
    "is_valid": true
  }
}

==> base_real/2024-02-11-19-53-54_UMBRA-05_SICD_24_metadata.json <==
{
    "num_rows": 13310,
    "num_cols": 18225,
    "ss_row": 0.2547326373394535,
    "ss_col": 0.4125785348872422,
    "Nb_pixel_a": 4238,
    "Nb_pixel_r": 9399,
    "total_extent_az": 3390.491402988126,
    "total_extent_rg": 7519.24379831999,
    "spacing_eff_az": 0.8000215674818608,
    "spacing_eff_rg": 0.8000046598914767,
    "operation_sampling": "down",
    "scp_row": 6655.0,
    "scp_col": 9112.0,
    "scp_row_m": 1695.245701494063,
    "scp_col_m": 3759.415609892551,
    "points_ecf_corners": [
        [
            4990027.5,
            2819599.75,
            -2792616.5
        ],
        [
            4995051.0,
            2816276.25,
            -2787021.25
        ],
        [
            4987927.0,
            2825287.0,
            -2790633.25
        ],
        [
            4992955.0,
            2822001.25,
            -2784998.75
        ]
    ],
    "points_llh_corners": [
        [
            -26.12886619567871,
            29.468486785888672,
            1656.7838134765625
        ],
        [
            -26.072641372680664,
            29.414884567260742,
            1656.7838134765625
        ],
        [
            -26.10893440246582,
            29.528305053710938,
            1656.7838134765625
        ],
        [
            -26.052324295043945,
            29.474985122680664,
            1656.7838134765625
        ]
    ],
    "bbox_ecf": [
        2818556.5,
        4991877.0,
        2820302.0,
        4992933.0
    ],
    "bbox_llh": [
        29.445127487182617,
        -26.0936336517334,
        29.465503692626953,
        -26.08262825012207
    ],
    "pts_sar_px": [
        [
            0.0,
            0.0
        ],
        [
            1023.0,
            0.0
        ],
        [
            0.0,
            1023.0
        ]
    ],
    "pts_opt_px": [
        [
            2183.0,
            4568.0
        ],
        [
            0.0,
            2027.0
        ],
        [
            7600.0,
            2546.0
        ]
    ],
    "sicd_meta.IncidenceAng": 34.34461260022145,
    "crop": {
        "row_start": 839,
        "row_end": 1863,
        "col_start": 5211,
        "col_end": 6235,
        "shape": [
            1024,
            1024
        ]
    },
    "optical": {
        "source": "Satellite",
        "zoom": 19,
        "crs": "EPSG:3857",
        "width": 7600,
        "height": 4569,
        "count": 3,
        "dtype": "uint8",
        "transform": [
            0.29845642294250674,
            0.0,
            3277816.5982161914,
            0.0,
            -0.2986570175303585,
            -3009318.1739856987,
            0.0,
            0.0,
            1.0
        ],
        "corners_raw": {
            "top_left": {
                "x": 3277816.5982161914,
                "y": -3009318.1739856987
            },
            "top_right": {
                "x": 3280084.8670305545,
                "y": -3009318.1739856987
            },
            "bottom_left": {
                "x": 3277816.5982161914,
                "y": -3010682.737898795
            },
            "bottom_right": {
                "x": 3280084.8670305545,
                "y": -3010682.737898795
            }
        },
        "corners_wgs84": {
            "top_left": {
                "lon": 29.44512748718261,
                "lat": -26.08262634277344,
                "alt": 0.0
            },
            "top_right": {
                "lon": 29.465503692626953,
                "lat": -26.08262634277344,
                "alt": 0.0
            },
            "bottom_left": {
                "lon": 29.44512748718261,
                "lat": -26.093635559082028,
                "alt": 0.0
            },
            "bottom_right": {
                "lon": 29.465503692626953,
                "lat": -26.093635559082028,
                "alt": 0.0
            }
        }
    }
}

==> base_real/2024-02-17-15-05-51_UMBRA-06_SICD_7_metadata.json <==
{
  "num_rows": 19008,
  "num_cols": 49152,
  "ss_row": 0.19680199351451405,
  "ss_col": 0.14812452209660615,
  "Nb_pixel_a": 4676,
  "Nb_pixel_r": 9101,
  "total_extent_az": 3740.8122927238833,
  "total_extent_rg": 7280.616510092385,
  "spacing_eff_az": 0.8000026288973232,
  "spacing_eff_rg": 0.7999798384894391,
  "operation_sampling": "downsampled",
  "scp_row": 9504.0,
  "scp_col": 24576.0,
  "scp_row_m": 1870.4061463619416,
  "scp_col_m": 3640.3082550461927,
  "points_ecf_corners": [
    [
      868711.0410272767,
      -5502683.1161736585,
      3095415.617889953
    ],
    [
      867813.2383280263,
      -5506580.575961933,
      3088774.117461341
    ],
    [
      862584.4295656657,
      -5503921.621986602,
      3094930.262094072
    ],
    [
      861718.7923990975,
      -5507829.219846237,
      3088257.521438588
    ]
  ],
  "points_llh_corners": [
    [
      29.222283005800666,
      -81.02873126590542,
      -21.795110387761483
    ],
    [
      29.153647446703218,
      -81.04409279104462,
      -21.795110386001664
    ],
    [
      29.217265638767024,
      -81.09295559030244,
      -21.79511038682378
    ],
    [
      29.148310659126743,
      -81.10796310904205,
      -21.79511038584763
    ]
  ],
  "bbox_ecf": [
    -5505293.5,
    866172.0,
    -5504581.5,
    867613.4375
  ],
  "bbox_llh": [
    -81.05870056152344,
    29.181907653808594,
    -81.04292297363281,
    29.190771102905273
  ],
  "pts_sar_px": [
    [
      0.0,
      0.0
    ],
    [
      1023.0,
      0.0
    ],
    [
      0.0,
      1023.0
    ]
  ],
  "pts_opt_px": [
    [
      5880.0,
      0.0
    ],
    [
      5240.0,
      3296.0
    ],
    [
      636.0,
      486.0
    ]
  ],
  "sicd_meta.IncidenceAng": 38.5111885519036,
  "crop": {
    "row_start": 512,
    "row_end": 1536,
    "col_start": 4096,
    "col_end": 5120,
    "shape": [
      1024,
      1024
    ]
  },
  "optical": {
    "source": "Satellite",
    "zoom": 19,
    "crs": "EPSG:3857",
    "width": 5880,
    "height": 3785,
    "count": 3,
    "dtype": "uint8",
    "transform": [
      0.2986994982877632,
      0.0,
      -9023413.270873228,
      0.0,
      -0.2986539084846929,
      3399949.644055319,
      0.0,
      0.0,
      1.0
    ],
    "corners_raw": {
      "top_left": {
        "x": -9023413.270873228,
        "y": 3399949.644055319
      },
      "top_right": {
        "x": -9021656.917823296,
        "y": 3399949.644055319
      },
      "bottom_left": {
        "x": -9023413.270873228,
        "y": 3398819.2390117045
      },
      "bottom_right": {
        "x": -9021656.917823296,
        "y": 3398819.2390117045
      }
    },
    "corners_wgs84": {
      "top_left": {
        "lon": -81.05870056152344,
        "lat": 29.190773010253892,
        "alt": 0.0
      },
      "top_right": {
        "lon": -81.0429229736328,
        "lat": 29.190773010253892,
        "alt": 0.0
      },
      "bottom_left": {
        "lon": -81.05870056152344,
        "lat": 29.181907653808587,
        "alt": 0.0
      },
      "bottom_right": {
        "lon": -81.0429229736328,
        "lat": 29.181907653808587,
        "alt": 0.0
      }
    }
  },
  "caption": {
    "query_1": "The image showcases an expansive airport with multiple runways, taxiways, parking areas, and supporting infrastructure.",
    "query_2": "Runways, taxiways, parking lots, terminals, control towers, and supporting infrastructure.",
    "query_3": "The satellite image showcases a vast airport with multiple runways, taxiways, parking areas, and terminal buildings. It features a mix of paved and unpaved sections, with a clear demarcation of taxiway markings and runway numbers. Adjacent to the airport, there's a dense cluster of buildings, possibly administrative or residential structures."
  },
  "captions": {
    "query_1": "The image showcases an expansive airport with multiple runways, taxiways, parking areas, and a collection of buildings, possibly terminals and support structures.",
    "query_2": "Runway, taxiway, terminal, parking lot, taxiway intersection, control tower, hangar, and apron.",
    "query_3": "The image showcases an expansive airport with multiple runways, taxiways, and parking areas. Adjacent to the airport, there are large buildings, possibly terminal structures, and a sprawling parking lot. The environment is a mix of green fields, tarmac, and structured urban development."
  },
  "llm_filtered_caption": {
    "SHORT": "A satellite image of an expansive airport with multiple runways and parking areas.",
    "MID": "A satellite image of an expansive airport featuring multiple runways, taxiways, and parking areas with clear markings and demarcations.",
    "LONG": "A satellite image of an expansive airport showcasing multiple runways, taxiways, parking areas, and terminal buildings. The image highlights paved and unpaved sections with distinct taxiway markings and runway numbers.",
    "is_valid": true
  },
  "incidence_angles": {
    "terrain_deg": 38.37915772149078,
    "ellipsoid_deg": 38.349334356894786,
    "sicd_deg": 38.5111885519036
  }
}

==> dataset/example_10_metadata.json <==
{
  "num_rows": 13310,
  "num_cols": 34992,
  "ss_row": 0.217221376016537,
  "ss_col": 0.2124429748603761,
  "Nb_pixel_a": 3614,
  "Nb_pixel_r": 9292,
  "total_extent_az": 2891.2165147801074,
  "total_extent_rg": 7433.804576314281,
  "spacing_eff_az": 0.8000045696679877,
  "spacing_eff_rg": 0.8000220163919803,
  "operation_sampling": "down",
  "scp_row": 6655.0,
  "scp_col": 17496.0,
  "scp_row_m": 1445.6082573900537,
  "scp_col_m": 3716.9022881571404,
  "points_ecf_corners": [
    [
      1141662.0,
      -6195741.5,
      991750.625
    ],
    [
      1143399.0,
      -6196648.0,
      984106.9375
    ],
    [
      1135511.5,
      -6196757.0,
      992462.4375
    ],
    [
      1137194.125,
      -6197680.5,
      984791.0
    ]
  ],
  "points_llh_corners": [
    [
      9.005367279052734,
      -79.5594711303711,
      13.332477569580078
    ],
    [
      8.93540096282959,
      -79.5454330444336,
      13.332477569580078
    ],
    [
      9.011883735656738,
      -79.61615753173828,
      13.332477569580078
    ],
    [
      8.941661834716797,
      -79.60262298583984,
      13.332477569580078
    ]
  ],
  "bbox_ecf": [
    -6196958.5,
    1137943.375,
    -6196568.0,
    1139876.0
  ],
  "bbox_llh": [
    -79.59456634521484,
    8.971288681030273,
    -79.57697296142578,
    8.980812072753906
  ],
  "pts_sar_px": [
    [
      0.0,
      0.0
    ],
    [
      1023.0,
      0.0
    ],
    [
      0.0,
      1023.0
    ]
  ],
  "pts_opt_px": [
    [
      5996.0,
      683.0
    ],
    [
      6560.0,
      3595.0
    ],
    [
      0.0,
      0.0
    ]
  ],
  "sicd_meta.IncidenceAng": 28.756683991211627,
  "crop": {
    "row_start": 1551,
    "row_end": 2575,
    "col_start": 3878,
    "col_end": 4902,
    "shape": [
      1024,
      1024
    ]
  },
  "optical": {
    "source": "Satellite",
    "zoom": 19,
    "crs": "EPSG:3857",
    "width": 6560,
    "height": 3595,
    "count": 3,
    "dtype": "uint8",
    "transform": [
      0.2985497751111369,
      0.0,
      -8860426.595460746,
      0.0,
      -0.2984890038323406,
      1003858.5043890921,
      0.0,
      0.0,
      1.0
    ],
    "corners_raw": {
      "top_left": {
        "x": -8860426.595460746,
        "y": 1003858.5043890921
      },
      "top_right": {
        "x": -8858468.108936017,
        "y": 1003858.5043890921
      },
      "bottom_left": {
        "x": -8860426.595460746,
        "y": 1002785.4364203148
      },
      "bottom_right": {
        "x": -8858468.108936017,
        "y": 1002785.4364203148
      }
    },
    "corners_wgs84": {
      "top_left": {
        "lon": -79.59456634521484,
        "lat": 8.980812072753908,
        "alt": 0.0
      },
      "top_right": {
        "lon": -79.57697296142578,
        "lat": 8.980812072753908,
        "alt": 0.0
      },
      "bottom_left": {
        "lon": -79.59456634521484,
        "lat": 8.971290588378901,
        "alt": 0.0
      },
      "bottom_right": {
        "lon": -79.57697296142578,
        "lat": 8.971290588378901,
        "alt": 0.0
      }
    }
  },
  "captions": {
    "query_1": "The satellite image showcases a large water body surrounded by land, with multiple structures, roads, and patches of greenery. There are also channels or pathways within the water body, possibly for navigation or water management.",
    "query_2": "Rectangular water bodies, linear pathways, structured infrastructure, patches of greenery, and urban development.",
    "query_3": "The satellite image displays a structured waterway system, possibly a series of locks or water gates, adjacent to a larger body of water. There are roads and pathways, some areas of cleared land, and patches of greenery, indicating possible human-made structures and natural vegetation."
  },
  "llm_filtered_caption": {
    "SHORT": "A satellite image of a large water body with multiple structures, roads, and greenery.",
    "MID": "A satellite image of a large water body featuring multiple structures, roads, and greenery, including possible navigation channels and a structured waterway system.",
    "LONG": "A satellite image of a large water body with multiple structures, roads, and greenery, showcasing a structured waterway system, possibly locks or gates, and linear pathways, indicative of urban and natural elements.",
    "is_valid": true
  },
  "incidence_angles": {
    "terrain_deg": 28.800525824896834,
    "ellipsoid_deg": 28.81001970104299,
    "sicd_deg": 28.756683991211627
  }
}

==> dataset/example_11_metadata.json <==
{
  "num_rows": 19008,
  "num_cols": 22275,
  "ss_row": 0.17922657605963327,
  "ss_col": 0.3095978620289865,
  "Nb_pixel_a": 4258,
  "Nb_pixel_r": 8620,
  "total_extent_az": 3406.7387577415093,
  "total_extent_rg": 6896.292376695674,
  "spacing_eff_az": 0.8000795579477477,
  "spacing_eff_rg": 0.800033918410171,
  "operation_sampling": "downsampled",
  "scp_row": 9504.0,
  "scp_col": 11137.0,
  "scp_row_m": 1703.3693788707546,
  "scp_col_m": 3447.9913894168226,
  "points_ecf_corners": [
    [
      622258.1175708451,
      -4842670.227394516,
      4090636.791943484
    ],
    [
      623279.7255355205,
      -4847091.794771251,
      4085277.0155217834
    ],
    [
      616204.688688882,
      -4843019.022550756,
      4091136.8124734727
    ],
    [
      617209.5726601536,
      -4847466.073674341,
      4085751.297864027
    ]
  ],
  "points_llh_corners": [
    [
      40.14645272848442,
      -82.67791043849131,
      321.8905304129284
    ],
    [
      40.08333724554122,
      -82.67263737986924,
      321.89053041253493
    ],
    [
      40.152343808672796,
      -82.74889572624429,
      321.8905304129797
    ],
    [
      40.08891995104196,
      -82.743788879082,
      321.8905304129381
    ]
  ],
  "bbox_ecf": [
    -4844639.5,
    620351.4375,
    -4844027.5,
    621930.75
  ],
  "bbox_llh": [
    -82.70225524902344,
    40.120948791503906,
    -82.68453216552734,
    40.129844665527344
  ],
  "pts_sar_px": [
    [
      0.0,
      0.0
    ],
    [
      1023.0,
      0.0
    ],
    [
      0.0,
      1023.0
    ]
  ],
  "pts_opt_px": [
    [
      6386.0,
      688.0
    ],
    [
      6608.0,
      4334.0
    ],
    [
      0.0,
      3.0
    ]
  ],
  "sicd_meta.IncidenceAng": 34.5454699109013,
  "crop": {
    "row_start": 512,
    "row_end": 1536,
    "col_start": 2560,
    "col_end": 3584,
    "shape": [
      1024,
      1024
    ]
  },
  "optical": {
    "source": "Satellite",
    "zoom": 19,
    "crs": "EPSG:3857",
    "width": 6608,
    "height": 4338,
    "count": 3,
    "dtype": "uint8",
    "transform": [
      0.29856607597941404,
      0.0,
      -9206372.941776626,
      0.0,
      -0.29906111311660405,
      4884830.04236065,
      0.0,
      0.0,
      1.0
    ],
    "corners_raw": {
      "top_left": {
        "x": -9206372.941776626,
        "y": 4884830.04236065
      },
      "top_right": {
        "x": -9204400.017146554,
        "y": 4884830.04236065
      },
      "bottom_left": {
        "x": -9206372.941776626,
        "y": 4883532.715251951
      },
      "bottom_right": {
        "x": -9204400.017146554,
        "y": 4883532.715251951
      }
    },
    "corners_wgs84": {
      "top_left": {
        "lon": -82.70225524902344,
        "lat": 40.129852294921854,
        "alt": 0.0
      },
      "top_right": {
        "lon": -82.68453216552734,
        "lat": 40.129852294921854,
        "alt": 0.0
      },
      "bottom_left": {
        "lon": -82.70225524902344,
        "lat": 40.12094116210939,
        "alt": 0.0
      },
      "bottom_right": {
        "lon": -82.68453216552734,
        "lat": 40.12094116210939,
        "alt": 0.0
      }
    }
  },
  "caption": {
    "query_1": "The image showcases a mix of agricultural fields, residential areas, roads, water bodies, and patches of trees.",
    "query_2": "The image showcases a tapestry of farmlands in varying shades of brown and green, intersected by roads and pathways. There are clusters of structures, possibly residential homes, nestled among the fields. Patches of water bodies are also visible.",
    "query_3": "The satellite image showcases a diverse landscape comprising agricultural fields with varying crop colors, clusters of residential houses with distinct architectural designs, winding roads, patches of greenery, water bodies, and construction or excavation sites."
  },
  "incidence_angles": {
    "terrain_deg": 35.11751818351932,
    "ellipsoid_deg": 34.40764823501141,
    "sicd_deg": 34.5454699109013
  },
  "llm_filtered_caption": {
    "SHORT": "A satellite image of a diverse landscape including agricultural fields, residential areas, roads, and water bodies.",
    "MID": "A satellite image of a landscape featuring agricultural fields with varied crops, residential clusters, roads, and water bodies, with some construction or excavation sites visible.",
    "LONG": "A satellite image of a diverse landscape comprising agricultural fields with various crops, residential clusters with distinct architectural designs, roads, patches of greenery, and water bodies, along with construction or excavation sites scattered throughout the area.",
    "is_valid": true
  }
}

==> dataset/example_1_metadata.json <==
{
    "num_rows": 5702,
    "num_cols": 14932,
    "ss_row": 0.3292989515364465,
    "ss_col": 0.3208087354159989,
    "Nb_pixel_a": 2347,
    "Nb_pixel_r": 5988,
    "total_extent_az": 1877.6626216608179,
    "total_extent_rg": 4790.316037231696,
    "spacing_eff_az": 0.8000266815768291,
    "spacing_eff_rg": 0.7999859781616059,
    "operation_sampling": "downsampled",
    "scp_row": 2832.0,
    "scp_col": 7454.0,
    "scp_row_m": 932.5746307512165,
    "scp_col_m": 2391.308313790856,
    "points_ecf_corners": [
        [
            -2453759.431381644,
            -4782079.663440646,
            3422349.780403392
        ],
        [
            -2450685.3650380448,
            -4781007.960731808,
            3426023.038063523
        ],
        [
            -2450106.271992502,
            -4784696.75932465,
            3421315.994239764
        ],
        [
            -2447039.24956719,
            -4783609.261276998,
            3425004.831523021
        ]
    ],
    "points_llh_corners": [
        [
            32.660803779111426,
            -117.16306451591059,
            0.304705458419838
        ],
        [
            32.70015606352282,
            -117.13911422619837,
            0.3047054578009343
        ],
        [
            32.64973171800171,
            -117.11568666765265,
            0.3047054592361179
        ],
        [
            32.689246117197634,
            -117.09186214204549,
            0.3047054590200318
        ]
    ],
    "bbox_ecf": [
        -4783157.5,
        -2451106.5,
        -4781833.5,
        -2448992.0
    ],
    "bbox_llh": [
        -117.13819122314453,
        32.6771354675293,
        -117.1135025024414,
        32.688663482666016
    ],
    "pts_sar_px": [
        [
            0.0,
            0.0
        ],
        [
            1023.0,
            0.0
        ],
        [
            0.0,
            1023.0
        ]
    ],
    "pts_opt_px": [
        [
            0.0,
            2984.0
        ],
        [
            1510.0,
            -2.0
        ],
        [
            7698.0,
            5107.0
        ]
    ],
    "sicd_meta.IncidenceAng": 24.620636088403998,
    "crop": {
        "row_start": 512,
        "row_end": 1536,
        "col_start": 3584,
        "col_end": 4608,
        "shape": [
            1024,
            1024
        ]
    },
    "optical": {
        "source": "Satellite",
        "zoom": 19,
        "crs": "EPSG:3857",
        "width": 9206,
        "height": 5106,
        "count": 3,
        "dtype": "uint8",
        "transform": [
            0.29853745568207807,
            0.0,
            -13039763.799405556,
            0.0,
            -0.2984108097126793,
            3854051.2827832657,
            0.0,
            0.0,
            1.0
        ],
        "corners_raw": {
            "top_left": {
                "x": -13039763.799405556,
                "y": 3854051.2827832657
            },
            "top_right": {
                "x": -13037015.463588547,
                "y": 3854051.2827832657
            },
            "bottom_left": {
                "x": -13039763.799405556,
                "y": 3852527.5971888728
            },
            "bottom_right": {
                "x": -13037015.463588547,
                "y": 3852527.5971888728
            }
        },
        "corners_wgs84": {
            "top_left": {
                "lon": -117.13819122314452,
                "lat": 32.68865966796876,
                "alt": 0.0
            },
            "top_right": {
                "lon": -117.1135025024414,
                "lat": 32.68865966796876,
                "alt": 0.0
            },
            "bottom_left": {
                "lon": -117.13819122314452,
                "lat": 32.677139282226555,
                "alt": 0.0
            },
            "bottom_right": {
                "lon": -117.1135025024414,
                "lat": 32.677139282226555,
                "alt": 0.0
            }
        }
    }
}

==> dataset/example_2_metadata.json <==
{
  "num_rows": 10258,
  "num_cols": 10329,
  "ss_row": 0.27067915266498604,
  "ss_col": 0.4222957558284088,
  "Nb_pixel_a": 3471,
  "Nb_pixel_r": 5452,
  "total_extent_az": 2776.6267480374268,
  "total_extent_rg": 4361.892861951635,
  "spacing_eff_az": 0.7999500858650034,
  "spacing_eff_rg": 0.8000537164254649,
  "operation_sampling": "down",
  "scp_row": 5115.0,
  "scp_col": 5173.0,
  "scp_row_m": 1384.5238658814037,
  "scp_col_m": 2184.5359449003586,
  "points_ecf_corners": [
    [
      -4124438.0813441244,
      2898912.477238098,
      -3894076.1172553874
    ],
    [
      -4125688.238104401,
      2901529.137721963,
      -3890823.527306478
    ],
    [
      -4127369.5892730644,
      2896039.7765377243,
      -3893113.949903507
    ],
    [
      -4128625.9511619546,
      2898665.870804373,
      -3889848.0142890424
    ]
  ],
  "points_llh_corners": [
    [
      -37.87010309252351,
      144.89805806406022,
      6.015202991005474
    ],
    [
      -37.832990460319074,
      144.8819060054819,
      6.0152029904285955
    ],
    [
      -37.85912266956965,
      144.9439210602392,
      6.015202992254984
    ],
    [
      -37.82186327627502,
      144.92770122393028,
      6.015202990726129
    ]
  ],
  "bbox_ecf": [
    2899183.5,
    -4127348.25,
    2900522.0,
    -4126249.0
  ],
  "bbox_llh": [
    144.89645385742188,
    -37.83892822265625,
    144.91302490234375,
    -37.82868576049805
  ],
  "pts_sar_px": [
    [
      0.0,
      0.0
    ],
    [
      1023.0,
      0.0
    ],
    [
      0.0,
      1023.0
    ]
  ],
  "pts_opt_px": [
    [
      1143.0,
      4834.0
    ],
    [
      0.0,
      1546.0
    ],
    [
      6176.0,
      3291.0
    ]
  ],
  "sicd_meta.IncidenceAng": 41.211040953621506,
  "crop": {
    "row_start": 1024,
    "row_end": 2048,
    "col_start": 4096,
    "col_end": 5120,
    "shape": [
      1024,
      1024
    ]
  },
  "optical": {
    "source": "Satellite",
    "zoom": 19,
    "crs": "EPSG:3857",
    "width": 6176,
    "height": 4835,
    "count": 3,
    "dtype": "uint8",
    "transform": [
      0.2986852789208428,
      0.0,
      16129799.461159265,
      0.0,
      -0.2985834237226625,
      -4555253.043775872,
      0.0,
      0.0,
      1.0
    ],
    "corners_raw": {
      "top_left": {
        "x": 16129799.461159265,
        "y": -4555253.043775872
      },
      "top_right": {
        "x": 16131644.14144188,
        "y": -4555253.043775872
      },
      "bottom_left": {
        "x": 16129799.461159265,
        "y": -4556696.694629571
      },
      "bottom_right": {
        "x": 16131644.14144188,
        "y": -4556696.694629571
      }
    },
    "corners_wgs84": {
      "top_left": {
        "lon": 144.89645385742188,
        "lat": -37.828685760498054,
        "alt": 0.0
      },
      "top_right": {
        "lon": 144.91302490234375,
        "lat": -37.828685760498054,
        "alt": 0.0
      },
      "bottom_left": {
        "lon": 144.89645385742188,
        "lat": -37.83892822265626,
        "alt": 0.0
      },
      "bottom_right": {
        "lon": 144.91302490234375,
        "lat": -37.83892822265626,
        "alt": 0.0
      }
    }
  },
  "caption": {
    "query_1": "The image showcases an expansive area with a combination of urban and natural features. Key structures include a curving road, multiple parking lots filled with vehicles, industrial buildings, a large body of water, and a green park or natural reserve.",
    "query_2": "The image showcases an expansive industrial area with organized parking lots, a curving roadway, a water body, patches of greenery, and a few large storage buildings.",
    "query_3": "The image showcases an aerial view of an urban landscape. Key features include a multi-lane highway, organized parking lots filled with vehicles, industrial warehouses, a water body, green patches possibly representing parks or recreational areas, and a densely built area with various structures."
  },
  "incidence_angles": {
    "terrain_deg": 39.172847128893835,
    "ellipsoid_deg": 41.25515735387418,
    "sicd_deg": 41.211040953621506
  },
  "llm_filtered_caption": {
    "SHORT": "A satellite image of an expansive area with urban and natural features including a curving road, parking lots, industrial buildings, and a water body.",
    "MID": "A satellite image of an expansive area featuring urban and natural elements such as a curving road, organized parking lots, industrial buildings, a large water body, and patches of greenery likely representing parks or reserves.",
    "LONG": "A satellite image of an expansive area with a combination of urban and natural features, including a curving road, organized parking lots, industrial buildings, a large water body, patches of greenery indicative of parks or reserves, and densely built areas with various structures.",
    "is_valid": true
  }
}

==> dataset/example_3_metadata.json <==
{
  "num_rows": 5354,
  "num_cols": 6060,
  "ss_row": 0.6330413855663849,
  "ss_col": 0.8287048017779826,
  "Nb_pixel_a": 4237,
  "Nb_pixel_r": 6276,
  "total_extent_az": 3389.3035783224245,
  "total_extent_rg": 5021.951098774574,
  "spacing_eff_az": 0.7999300397267937,
  "spacing_eff_rg": 0.8001834128066562,
  "operation_sampling": "down_az_up_rg",
  "scp_row": 2671.0,
  "scp_col": 3036.0,
  "scp_row_m": 1690.853540847814,
  "scp_col_m": 2515.947778197955,
  "points_ecf_corners": [
    [
      -517335.9342202669,
      -4332896.973034975,
      4636552.462396846
    ],
    [
      -516301.66150381754,
      -4336739.303937739,
      4633097.454505998
    ],
    [
      -521850.8256275196,
      -4332608.130647773,
      4636317.993702816
    ],
    [
      -520821.6224582568,
      -4336465.507254011,
      4632849.495156091
    ]
  ],
  "points_llh_corners": [
    [
      46.928658586290446,
      -96.80872556532975,
      274.107256982413
    ],
    [
      46.8831702760966,
      -96.78927645032124,
      274.1072569820489
    ],
    [
      46.925570383453156,
      -96.86803502816751,
      274.10725698149025
    ],
    [
      46.87990713618662,
      -96.84857938352982,
      274.1072569810626
    ]
  ],
  "bbox_ecf": [
    -4334920.118560007,
    -520742.4383347163,
    -4334224.098828854,
    -519484.630034263
  ],
  "bbox_llh": [
    -96.85105553813638,
    46.90000153294589,
    -96.83357712425445,
    46.90820756056211
  ],
  "pts_sar_px": [
    [
      0.0,
      0.0
    ],
    [
      1023.0,
      0.0
    ],
    [
      0.0,
      1023.0
    ]
  ],
  "pts_opt_px": [
    [
      5334.0,
      0.0
    ],
    [
      6516.0,
      4056.0
    ],
    [
      0.0,
      418.0
    ]
  ],
  "theta_terrain": 49.85644485180624,
  "theta_ellip": 49.89741880544645,
  "sicd_meta.IncidenceAng": 49.80246518159316,
  "crop": {
    "row_start": 2560,
    "row_end": 3584,
    "col_start": 2560,
    "col_end": 3584,
    "shape": [
      1024,
      1024
    ]
  },
  "optical": {
    "source": "Satellite",
    "zoom": 19,
    "crs": "EPSG:3857",
    "width": 6516,
    "height": 4478,
    "count": 3,
    "dtype": "uint8",
    "transform": [
      0.29860161651472433,
      0.0,
      -10781410.1852964,
      0.0,
      -0.2985785435107356,
      5927104.059302355,
      0.0,
      0.0,
      1.0
    ],
    "corners_raw": {
      "top_left": {
        "x": -10781410.1852964,
        "y": 5927104.059302355
      },
      "top_right": {
        "x": -10779464.49716319,
        "y": 5927104.059302355
      },
      "bottom_left": {
        "x": -10781410.1852964,
        "y": 5925767.024584514
      },
      "bottom_right": {
        "x": -10779464.49716319,
        "y": 5925767.024584514
      }
    },
    "corners_wgs84": {
      "top_left": {
        "lon": -96.85105553813636,
        "lat": 46.908207560562104,
        "alt": 0.0
      },
      "top_right": {
        "lon": -96.83357712425445,
        "lat": 46.908207560562104,
        "alt": 0.0
      },
      "bottom_left": {
        "lon": -96.85105553813636,
        "lat": 46.90000153294591,
        "alt": 0.0
      },
      "bottom_right": {
        "lon": -96.83357712425445,
        "lat": 46.90000153294591,
        "alt": 0.0
      }
    }
  },
  "caption": {
    "query_1": "The image showcases a complex highway interchange with multiple loops and ramps, surrounded by lush green fields and patches of water. There are also a few buildings, possibly farm-related structures, and a large water body.",
    "query_2": "The image showcases a large body of water, a series of interconnected roads with roundabouts, patches of agricultural land, and a few built structures.",
    "query_3": "The image showcases a large highway interchange with multiple lanes and loops, surrounded by verdant farmlands, patches of water bodies, and a few isolated buildings."
  },
  "incidence_angles": {
    "terrain_deg": 49.85644484407038,
    "ellipsoid_deg": 49.89741880512821,
    "sicd_deg": 49.80246518159316
  },
  "llm_filtered_caption": {
    "SHORT": "A satellite image of a complex highway interchange with surrounding farmland and water bodies.",
    "MID": "A satellite image of a large highway interchange featuring multiple loops and ramps, surrounded by patches of agricultural land and a large water body, with a few isolated buildings visible.",
    "LONG": "A satellite image of a detailed highway interchange with numerous loops and ramps, situated in a landscape dominated by patches of farmland and a significant water body, including a few farm-related structures.",
    "is_valid": true
  }
}

==> dataset/example_4_metadata.json <==
{
  "num_rows": 11169,
  "num_cols": 22590,
  "ss_row": 0.3182555856236956,
  "ss_col": 0.20126278465525868,
  "Nb_pixel_a": 4443,
  "Nb_pixel_r": 5683,
  "total_extent_az": 3554.596635831056,
  "total_extent_rg": 4546.526305362294,
  "spacing_eff_az": 0.8000442574456574,
  "spacing_eff_rg": 0.8000222251209386,
  "operation_sampling": "down",
  "scp_row": 5575.0,
  "scp_col": 11319.0,
  "scp_row_m": 1774.274889852103,
  "scp_col_m": 2278.093459512873,
  "points_ecf_corners": [
    [
      -1845003.0989631794,
      -4604794.832592479,
      3998046.979901843
    ],
    [
      -1845575.9710269102,
      -4601666.970926582,
      4001360.1917713606
    ],
    [
      -1840820.9327012138,
      -4605635.495017989,
      3998999.8966857237
    ],
    [
      -1841393.5110243785,
      -4602495.399254488,
      4002327.6756912367
    ]
  ],
  "points_llh_corners": [
    [
      39.05520469264306,
      -111.83449459097362,
      1537.9201487817568
    ],
    [
      39.09363819288349,
      -111.8540837886637,
      1537.9201487827477
    ],
    [
      39.066256479052335,
      -111.78603685317562,
      1537.9201487819503
    ],
    [
      39.10486498046288,
      -111.8056521793913,
      1537.9201487818261
    ]
  ],
  "bbox_ecf": [
    -4603682.5,
    -1843483.125,
    -4602926.0,
    -1842416.25
  ],
  "bbox_llh": [
    -111.82622528076172,
    39.08113479614258,
    -111.81153106689453,
    39.090641021728516
  ],
  "pts_sar_px": [
    [
      0.0,
      0.0
    ],
    [
      1023.0,
      0.0
    ],
    [
      0.0,
      1023.0
    ]
  ],
  "pts_opt_px": [
    [
      1319.0,
      4564.0
    ],
    [
      0.0,
      1235.0
    ],
    [
      5478.0,
      3332.0
    ]
  ],
  "sicd_meta.IncidenceAng": 54.71542648820296,
  "crop": {
    "row_start": 2048,
    "row_end": 3072,
    "col_start": 3072,
    "col_end": 4096,
    "shape": [
      1024,
      1024
    ]
  },
  "optical": {
    "source": "Satellite",
    "zoom": 19,
    "crs": "EPSG:3857",
    "width": 5478,
    "height": 4566,
    "count": 3,
    "dtype": "uint8",
    "transform": [
      0.29860394401288776,
      0.0,
      -12448438.45558829,
      0.0,
      -0.29858555707185513,
      4734662.903009112,
      0.0,
      0.0,
      1.0
    ],
    "corners_raw": {
      "top_left": {
        "x": -12448438.45558829,
        "y": 4734662.903009112
      },
      "top_right": {
        "x": -12446802.703182988,
        "y": 4734662.903009112
      },
      "bottom_left": {
        "x": -12448438.45558829,
        "y": 4733299.561355522
      },
      "bottom_right": {
        "x": -12446802.703182988,
        "y": 4733299.561355522
      }
    },
    "corners_wgs84": {
      "top_left": {
        "lon": -111.8262252807617,
        "lat": 39.09063720703124,
        "alt": 0.0
      },
      "top_right": {
        "lon": -111.81153106689452,
        "lat": 39.09063720703124,
        "alt": 0.0
      },
      "bottom_left": {
        "lon": -111.8262252807617,
        "lat": 39.081130981445305,
        "alt": 0.0
      },
      "bottom_right": {
        "lon": -111.81153106689452,
        "lat": 39.081130981445305,
        "alt": 0.0
      }
    }
  },
  "caption": {
    "query_1": "The image showcases large circular patterns on a field, intersected by a straight road. There's also a small structure, possibly a farm building, located at the intersection of the road and one of the fields.",
    "query_2": "The image showcases concentric circular patterns on the land, a linear road intersecting the patterns, a few isolated structures, and patches of barren land.",
    "query_3": "The satellite image showcases a series of concentric circular agricultural fields with varying shades of green, interspersed with roads and a few isolated structures."
  },
  "incidence_angles": {
    "terrain_deg": 54.72971202615342,
    "ellipsoid_deg": 54.576498937013255,
    "sicd_deg": 54.71542648820296
  },
  "llm_filtered_caption": {
    "SHORT": "A satellite image of large circular patterns on a field intersected by a road with a small structure nearby.",
    "MID": "A satellite image of large circular patterns on agricultural fields intersected by a straight road, featuring a small structure likely a farm building near the intersection.",
    "LONG": "A satellite image of large circular patterns representing agricultural fields, intersected by a straight road, with a small structure possibly a farm building located at the intersection, and patches of barren land visible.",
    "is_valid": true
  }
}

==> dataset/example_5_metadata.json <==
{
  "num_rows": 9594,
  "num_cols": 12525,
  "ss_row": 0.3410691385027724,
  "ss_col": 0.39812954811798945,
  "Nb_pixel_a": 4090,
  "Nb_pixel_r": 6233,
  "total_extent_az": 3272.217314795598,
  "total_extent_rg": 4986.572590177818,
  "spacing_eff_az": 0.8000531332018578,
  "spacing_eff_rg": 0.8000276897445561,
  "operation_sampling": "downsampled",
  "scp_row": 4786.0,
  "scp_col": 6246.0,
  "scp_row_m": 1632.3568968742686,
  "scp_col_m": 2486.717157544962,
  "points_ecf_corners": [
    [
      -1827131.98257503,
      -4497934.536631705,
      4125347.716125303
    ],
    [
      -1830217.7213124328,
      -4500374.986950432,
      4121343.3153850734
    ],
    [
      -1831302.8106576097,
      -4496148.953664403,
      4125444.1455509993
    ],
    [
      -1834383.39967912,
      -4498602.9224504335,
      4121425.4068045104
    ]
  ],
  "points_llh_corners": [
    [
      40.54559735284943,
      -112.10776536929875,
      1752.0704955025462
    ],
    [
      40.49817135997534,
      -112.13064930559558,
      1752.0704955014673
    ],
    [
      40.54673982082876,
      -112.16130093903153,
      1752.0704955016154
    ],
    [
      40.49914327429246,
      -112.18403109635577,
      1752.0704955014248
    ]
  ],
  "bbox_ecf": [
    -4498489.310807047,
    -1830497.823278682,
    -4497642.487154205,
    -1828945.7791843435
  ],
  "bbox_llh": [
    -112.14407151638244,
    40.526366200796396,
    -112.1269105481586,
    40.53443751614161
  ],
  "pts_sar_px": [
    [
      0.0,
      0.0
    ],
    [
      1023.0,
      0.0
    ],
    [
      0.0,
      1023.0
    ]
  ],
  "pts_opt_px": [
    [
      6398.0,
      134.0
    ],
    [
      4990.0,
      3958.0
    ],
    [
      1404.0,
      0.0
    ]
  ],
  "theta_terrain": 73.47676784765181,
  "theta_ellip": 49.410031492254944,
  "sicd_meta.IncidenceAng": 49.609013985921024,
  "crop": {
    "row_start": 1024,
    "row_end": 2048,
    "col_start": 1536,
    "col_end": 2560,
    "shape": [
      1024,
      1024
    ]
  },
  "optical": {
    "source": "Satellite",
    "zoom": 19,
    "crs": "EPSG:3857",
    "width": 6398,
    "height": 3959,
    "count": 3,
    "dtype": "uint8",
    "transform": [
      0.29858553363490653,
      0.0,
      -12483820.936688147,
      0.0,
      -0.2985942444422271,
      4943911.944347718,
      0.0,
      0.0,
      1.0
    ],
    "corners_raw": {
      "top_left": {
        "x": -12483820.936688147,
        "y": 4943911.944347718
      },
      "top_right": {
        "x": -12481910.586443951,
        "y": 4943911.944347718
      },
      "bottom_left": {
        "x": -12483820.936688147,
        "y": 4942729.809733971
      },
      "bottom_right": {
        "x": -12481910.586443951,
        "y": 4942729.809733971
      }
    },
    "corners_wgs84": {
      "top_left": {
        "lon": -112.14407151638243,
        "lat": 40.534437516141615,
        "alt": 0.0
      },
      "top_right": {
        "lon": -112.1269105481586,
        "lat": 40.534437516141615,
        "alt": 0.0
      },
      "bottom_left": {
        "lon": -112.14407151638243,
        "lat": 40.52636620079639,
        "alt": 0.0
      },
      "bottom_right": {
        "lon": -112.1269105481586,
        "lat": 40.52636620079639,
        "alt": 0.0
      }
    }
  },
  "caption": {
    "query_1": "The satellite image showcases a vast landscape with intricate patterns of erosion, winding roads, clusters of structures, and distinct color variations.",
    "query_2": "Terraced excavation, winding roads, linear patterns, and clusters of structures.",
    "query_3": "The satellite image showcases a vast landscape with intricate patterns of erosion, winding roads, and clusters of structures."
  },
  "incidence_angles": {
    "terrain_deg": 73.47676784875635,
    "ellipsoid_deg": 49.4100314918781,
    "sicd_deg": 49.609013985921024
  },
  "captions": {
    "query_1": "The image showcases a vast expanse of terraced land formations, winding roads, and a few isolated structures.",
    "query_2": "Tortuous serpentine tracks, expansive excavation terrains, tiered mounds, linear roads, and sparse clusters of structures.",
    "query_3": "The image showcases a vast expanse of terraced land with winding roads, clusters of structures, and distinct color variations indicating different mineral compositions or soil types."
  },
  "llm_filtered_caption": {
    "SHORT": "A satellite image of a vast landscape with intricate erosion patterns, winding roads, and clusters of structures.",
    "MID": "A satellite image of a vast landscape featuring intricate erosion patterns, winding roads, and clusters of structures, highlighting linear features and geological formations.",
    "LONG": "A satellite image of a vast landscape displaying intricate patterns of erosion, winding roads, and clusters of structures, providing detailed insights into the geological and topographical features of the area.",
    "is_valid": true
  }
}

==> dataset/example_6_metadata.json <==
{
  "num_rows": 9554,
  "num_cols": 10944,
  "ss_row": 0.325828795635547,
  "ss_col": 0.4368186596490689,
  "Nb_pixel_a": 3891,
  "Nb_pixel_r": 5976,
  "total_extent_az": 3112.968313502016,
  "total_extent_rg": 4780.54341119941,
  "spacing_eff_az": 0.8000432571323608,
  "spacing_eff_rg": 0.7999570634537165,
  "operation_sampling": "down",
  "scp_row": 4765.0,
  "scp_col": 5461.0,
  "scp_row_m": 1552.5742112033815,
  "scp_col_m": 2385.466700343565,
  "points_ecf_corners": [
    [
      -2500560.75,
      -4373461.5,
      3900599.0
    ],
    [
      -2497079.5,
      -4372506.5,
      3903876.25
    ],
    [
      -2497606.75,
      -4376370.5,
      3899237.75
    ],
    [
      -2494115.5,
      -4375407.0,
      3902529.75
    ]
  ],
  "points_llh_corners": [
    [
      37.93553161621094,
      -119.75910186767578,
      1295.447998046875
    ],
    [
      37.97296905517578,
      -119.7301025390625,
      1295.447998046875
    ],
    [
      37.919986724853516,
      -119.7135238647461,
      1295.447998046875
    ],
    [
      37.957584381103516,
      -119.68446350097656,
      1295.447998046875
    ]
  ],
  "bbox_ecf": [
    -4374400.5,
    -2497964.0,
    -4373471.5,
    -2496589.25
  ],
  "bbox_llh": [
    -119.73246765136719,
    37.94811248779297,
    -119.71550750732422,
    37.95859909057617
  ],
  "pts_sar_px": [
    [
      0.0,
      0.0
    ],
    [
      1023.0,
      0.0
    ],
    [
      0.0,
      1023.0
    ]
  ],
  "pts_opt_px": [
    [
      0.0,
      3036.0
    ],
    [
      1846.0,
      1.0
    ],
    [
      4474.0,
      4957.0
    ]
  ],
  "sicd_meta.IncidenceAng": 46.14380927629612,
  "crop": {
    "row_start": 921,
    "row_end": 1945,
    "col_start": 3244,
    "col_end": 4268,
    "shape": [
      1024,
      1024
    ]
  },
  "optical": {
    "source": "Satellite",
    "zoom": 19,
    "crs": "EPSG:3857",
    "width": 6324,
    "height": 4958,
    "count": 3,
    "dtype": "uint8",
    "transform": [
      0.2985443704367476,
      0.0,
      -13328557.330372294,
      0.0,
      -0.2987097041268531,
      4573579.441229771,
      0.0,
      0.0,
      1.0
    ],
    "corners_raw": {
      "top_left": {
        "x": -13328557.330372294,
        "y": 4573579.441229771
      },
      "top_right": {
        "x": -13326669.335773652,
        "y": 4573579.441229771
      },
      "bottom_left": {
        "x": -13328557.330372294,
        "y": 4572098.43851671
      },
      "bottom_right": {
        "x": -13326669.335773652,
        "y": 4572098.43851671
      }
    },
    "corners_wgs84": {
      "top_left": {
        "lon": -119.73246765136719,
        "lat": 37.95860290527344,
        "alt": 0.0
      },
      "top_right": {
        "lon": -119.71550750732422,
        "lat": 37.95860290527344,
        "alt": 0.0
      },
      "bottom_left": {
        "lon": -119.73246765136719,
        "lat": 37.94811248779296,
        "alt": 0.0
      },
      "bottom_right": {
        "lon": -119.71550750732422,
        "lat": 37.94811248779296,
        "alt": 0.0
      }
    }
  },
  "captions": {
    "query_1": "The image showcases a rugged terrain with rocky outcrops, patches of green vegetation, a meandering river or water body, and a vast expanse of blue water.",
    "query_2": "Rocky terrain, water body, winding river, dense vegetation, and isolated landforms.",
    "query_3": "The image showcases a rugged terrain with rocky outcrops, sparse vegetation, and a winding river or waterway. The landscape is interspersed with patches of greenery and earthy tones, and it is bordered by a deep blue body of water."
  },
  "llm_filtered_caption": {
    "SHORT": "A satellite image of rugged terrain with rocky outcrops, sparse vegetation, and a winding water body.",
    "MID": "A satellite image of rugged terrain featuring rocky outcrops, sparse vegetation, and a winding water body, bordered by a large body of water.",
    "LONG": "A satellite image of rugged terrain characterized by rocky outcrops, sparse vegetation, and a winding water body. The landscape is dotted with patches of greenery and is bordered by a large body of water, likely a lake or sea.",
    "is_valid": true
  },
  "incidence_angles": {
    "terrain_deg": 46.1029364382422,
    "ellipsoid_deg": 46.13321843852572,
    "sicd_deg": 46.14380927629612
  }
}

==> dataset/example_7_metadata.json <==
{
  "num_rows": 9554,
  "num_cols": 10944,
  "ss_row": 0.325828795635547,
  "ss_col": 0.4368186596490689,
  "Nb_pixel_a": 3891,
  "Nb_pixel_r": 5976,
  "total_extent_az": 3112.968313502016,
  "total_extent_rg": 4780.54341119941,
  "spacing_eff_az": 0.8000432571323608,
  "spacing_eff_rg": 0.7999570634537165,
  "operation_sampling": "down",
  "scp_row": 4765.0,
  "scp_col": 5461.0,
  "scp_row_m": 1552.5742112033815,
  "scp_col_m": 2385.466700343565,
  "points_ecf_corners": [
    [
      -2500560.75,
      -4373461.5,
      3900599.0
    ],
    [
      -2497079.5,
      -4372506.5,
      3903876.25
    ],
    [
      -2497606.75,
      -4376370.5,
      3899237.75
    ],
    [
      -2494115.5,
      -4375407.0,
      3902529.75
    ]
  ],
  "points_llh_corners": [
    [
      37.93553161621094,
      -119.75910186767578,
      1295.447998046875
    ],
    [
      37.97296905517578,
      -119.7301025390625,
      1295.447998046875
    ],
    [
      37.919986724853516,
      -119.7135238647461,
      1295.447998046875
    ],
    [
      37.957584381103516,
      -119.68446350097656,
      1295.447998046875
    ]
  ],
  "bbox_ecf": [
    -4375505.0,
    -2496646.0,
    -4374576.5,
    -2495272.0
  ],
  "bbox_llh": [
    -119.71321105957031,
    37.94362258911133,
    -119.69627380371094,
    37.9541130065918
  ],
  "pts_sar_px": [
    [
      0.0,
      0.0
    ],
    [
      1023.0,
      0.0
    ],
    [
      0.0,
      1023.0
    ]
  ],
  "pts_opt_px": [
    [
      0.0,
      3038.0
    ],
    [
      1848.0,
      1.0
    ],
    [
      4465.0,
      4958.0
    ]
  ],
  "sicd_meta.IncidenceAng": 46.14380927629612,
  "crop": {
    "row_start": 2457,
    "row_end": 3481,
    "col_start": 3500,
    "col_end": 4524,
    "shape": [
      1024,
      1024
    ]
  },
  "optical": {
    "source": "Satellite",
    "zoom": 19,
    "crs": "EPSG:3857",
    "width": 6314,
    "height": 4960,
    "count": 3,
    "dtype": "uint8",
    "transform": [
      0.2986136676754247,
      0.0,
      -13326413.696379054,
      0.0,
      -0.2987881509906372,
      4572946.08473116,
      0.0,
      0.0,
      1.0
    ],
    "corners_raw": {
      "top_left": {
        "x": -13326413.696379054,
        "y": 4572946.08473116
      },
      "top_right": {
        "x": -13324528.249681352,
        "y": 4572946.08473116
      },
      "bottom_left": {
        "x": -13326413.696379054,
        "y": 4571464.095502246
      },
      "bottom_right": {
        "x": -13324528.249681352,
        "y": 4571464.095502246
      }
    },
    "corners_wgs84": {
      "top_left": {
        "lon": -119.71321105957033,
        "lat": 37.95411682128906,
        "alt": 0.0
      },
      "top_right": {
        "lon": -119.69627380371094,
        "lat": 37.95411682128906,
        "alt": 0.0
      },
      "bottom_left": {
        "lon": -119.71321105957033,
        "lat": 37.94361877441406,
        "alt": 0.0
      },
      "bottom_right": {
        "lon": -119.69627380371094,
        "lat": 37.94361877441406,
        "alt": 0.0
      }
    }
  },
  "captions": {
    "query_1": "The image showcases a landscape with a mix of green and brown patches, possibly indicating vegetation and barren areas respectively. There are also visible winding paths or roads and some distinct rocky formations.",
    "query_2": "Rocky outcrops, sparse vegetation, winding water bodies, and linear patterns.",
    "query_3": "The satellite image showcases a rugged terrain with varying shades of green and brown, indicative of vegetation and barren areas. There are patches of dense tree clusters, while other areas appear sparsely vegetated or devoid of vegetation. The terrain exhibits rocky outcrops and valleys, with some water bodies or darker patches possibly representing wetlands or ponds."
  },
  "llm_filtered_caption": {
    "SHORT": "A satellite image of a rugged terrain with rocky outcrops and varying vegetation.",
    "MID": "A satellite image of a rugged terrain featuring rocky outcrops, sparse vegetation patches, and winding paths, with some darker areas possibly indicating water bodies.",
    "LONG": "A satellite image of a rugged terrain showcasing rocky outcrops, sparse vegetation patches, winding paths, and darker areas likely representing water bodies or wetlands, with varying shades indicating different levels of vegetation density.",
    "is_valid": true
  },
  "incidence_angles": {
    "terrain_deg": 46.236582725093385,
    "ellipsoid_deg": 46.2398620474072,
    "sicd_deg": 46.14380927629612
  }
}

==> dataset/example_8_metadata.json <==
{
  "num_rows": 18258,
  "num_cols": 26110,
  "ss_row": 0.11981804471151261,
  "ss_col": 0.19959757620929844,
  "Nb_pixel_a": 2735,
  "Nb_pixel_r": 6514,
  "total_extent_az": 2187.6378603427975,
  "total_extent_rg": 5211.4927148247825,
  "spacing_eff_az": 0.7998675906189388,
  "spacing_eff_rg": 0.8000449362641668,
  "operation_sampling": "down",
  "scp_row": 9091.0,
  "scp_col": 13085.0,
  "scp_row_m": 1089.265844472361,
  "scp_col_m": 2611.73428469867,
  "points_ecf_corners": [
    [
      -4125058.87361251,
      2897803.526388714,
      -3894250.2580209775
    ],
    [
      -4124760.4507293953,
      2902656.3108409457,
      -3890972.96061006
    ],
    [
      -4128269.91161416,
      2894949.7306555873,
      -3892978.4741133694
    ],
    [
      -4128000.1433274443,
      2899791.278920492,
      -3889682.0005256315
    ]
  ],
  "points_llh_corners": [
    [
      -37.87205857729381,
      144.91242690551292,
      10.58414750534118
    ],
    [
      -37.83466314680633,
      144.86536933281593,
      10.58414750537348
    ],
    [
      -37.85754472947876,
      144.9599368597601,
      10.584147506983383
    ],
    [
      -37.819937852932604,
      144.9131560227712,
      10.584147506206477
    ]
  ],
  "bbox_ecf": [
    2899387.0,
    -4126119.25,
    2901226.25,
    -4124858.0
  ],
  "bbox_llh": [
    144.87928771972656,
    -37.851444244384766,
    144.90463256835938,
    -37.8400764465332
  ],
  "pts_sar_px": [
    [
      0.0,
      0.0
    ],
    [
      1023.0,
      0.0
    ],
    [
      0.0,
      1023.0
    ]
  ],
  "pts_opt_px": [
    [
      2772.0,
      5366.0
    ],
    [
      0.0,
      2596.0
    ],
    [
      9456.0,
      2777.0
    ]
  ],
  "sicd_meta.IncidenceAng": 32.060093904274,
  "crop": {
    "row_start": 0,
    "row_end": 1024,
    "col_start": 3584,
    "col_end": 4608,
    "shape": [
      1024,
      1024
    ]
  },
  "optical": {
    "source": "Satellite",
    "zoom": 19,
    "crs": "EPSG:3857",
    "width": 9456,
    "height": 5367,
    "count": 3,
    "dtype": "uint8",
    "transform": [
      0.2983688286841688,
      0.0,
      16127888.535452135,
      0.0,
      -0.298588400412346,
      -4556858.546568555,
      0.0,
      0.0,
      1.0
    ],
    "corners_raw": {
      "top_left": {
        "x": 16127888.535452135,
        "y": -4556858.546568555
      },
      "top_right": {
        "x": 16130709.911096172,
        "y": -4556858.546568555
      },
      "bottom_left": {
        "x": 16127888.535452135,
        "y": -4558461.070513568
      },
      "bottom_right": {
        "x": 16130709.911096172,
        "y": -4558461.070513568
      }
    },
    "corners_wgs84": {
      "top_left": {
        "lon": 144.87928771972656,
        "lat": -37.8400764465332,
        "alt": 0.0
      },
      "top_right": {
        "lon": 144.90463256835938,
        "lat": -37.8400764465332,
        "alt": 0.0
      },
      "bottom_left": {
        "lon": 144.87928771972656,
        "lat": -37.85144424438477,
        "alt": 0.0
      },
      "bottom_right": {
        "lon": 144.90463256835938,
        "lat": -37.85144424438477,
        "alt": 0.0
      }
    }
  },
  "caption": {
    "query_1": "The image showcases an urban area with a grid-like street pattern, residential houses with diverse roofing, a large water body adjacent to the city, a sports stadium, and industrial or commercial structures near the water's edge.",
    "query_2": "The image displays an organized grid of residential blocks, a large circular athletic field, linear roadways, a body of water, and patches of greenery.",
    "query_3": "The satellite image showcases a suburban area with a grid-like road system, closely packed residential buildings with diverse roofing, a large sports field with a running track, adjacent water bodies, and patches of greenery."
  },
  "incidence_angles": {
    "terrain_deg": 28.507877485706693,
    "ellipsoid_deg": 32.07400008053321,
    "sicd_deg": 32.060093904274
  },
  "llm_filtered_caption": {
    "SHORT": "A satellite image of an urban area with grid-like streets, diverse residential roofs, a large water body, and industrial structures.",
    "MID": "A satellite image of an urban area featuring a grid-like road system, diverse residential buildings, a large sports field, adjacent water bodies, and patches of greenery.",
    "LONG": "A satellite image of an urban area showcasing a grid-like street pattern, diverse residential structures with various roof types, a large water body, a sports stadium, and industrial or commercial structures along the water’s edge, with patches of greenery interspersed throughout.",
    "is_valid": true
  }
}

==> dataset/example_9_metadata.json <==
{
  "num_rows": 19008,
  "num_cols": 38720,
  "ss_row": 0.17019154091908703,
  "ss_col": 0.199038050820451,
  "Nb_pixel_a": 4044,
  "Nb_pixel_r": 9633,
  "total_extent_az": 3235.0008097900063,
  "total_extent_rg": 7706.753327767863,
  "spacing_eff_az": 0.7999507442606346,
  "spacing_eff_rg": 0.8000366788921274,
  "operation_sampling": "down",
  "scp_row": 9504.0,
  "scp_col": 19360.0,
  "scp_row_m": 1617.5004048950032,
  "scp_col_m": 3853.3766638839315,
  "points_ecf_corners": [
    [
      2746488.323004423,
      -4480173.056638443,
      -3602583.7198538696
    ],
    [
      2757639.483317436,
      -4476606.158515786,
      -3598524.277636405
    ],
    [
      2752705.3031893196,
      -4474356.075974453,
      -3605050.5648895884
    ],
    [
      2763574.5848926813,
      -4471023.321559111,
      -3600895.184576002
    ]
  ],
  "points_llh_corners": [
    [
      -34.61235985584959,
      -58.490380617812505,
      46.662819675123195
    ],
    [
      -34.56790914506397,
      -58.36646595433313,
      46.66281967445611
    ],
    [
      -34.63938316836162,
      -58.3994140273606,
      46.662819674763405
    ],
    [
      -34.59386762059128,
      -58.27946368746549,
      46.66281967567831
    ]
  ],
  "bbox_ecf": [
    -4476963.0,
    2751887.75,
    -4475137.0,
    2754616.5
  ],
  "bbox_llh": [
    -58.42190170288086,
    -34.61771011352539,
    -58.38612747192383,
    -34.6062126159668
  ],
  "pts_sar_px": [
    [
      0.0,
      0.0
    ],
    [
      1023.0,
      0.0
    ],
    [
      0.0,
      1023.0
    ]
  ],
  "pts_opt_px": [
    [
      0.0,
      2146.0
    ],
    [
      4910.0,
      0.0
    ],
    [
      8470.0,
      5207.0
    ]
  ],
  "sicd_meta.IncidenceAng": 32.579809483716446,
  "crop": {
    "row_start": 1536,
    "row_end": 2560,
    "col_start": 2560,
    "col_end": 3584,
    "shape": [
      1024,
      1024
    ]
  },
  "optical": {
    "source": "Satellite",
    "zoom": 19,
    "crs": "EPSG:3857",
    "width": 13340,
    "height": 5208,
    "count": 3,
    "dtype": "uint8",
    "transform": [
      0.29852842381238,
      0.0,
      -6503496.348739379,
      0.0,
      -0.2986031139718144,
      -4110494.948055055,
      0.0,
      0.0,
      1.0
    ],
    "corners_raw": {
      "top_left": {
        "x": -6503496.348739379,
        "y": -4110494.948055055
      },
      "top_right": {
        "x": -6499513.979565722,
        "y": -4110494.948055055
      },
      "bottom_left": {
        "x": -6503496.348739379,
        "y": -4112050.07307262
      },
      "bottom_right": {
        "x": -6499513.979565722,
        "y": -4112050.07307262
      }
    },
    "corners_wgs84": {
      "top_left": {
        "lon": -58.42190170288086,
        "lat": -34.60621261596679,
        "alt": 0.0
      },
      "top_right": {
        "lon": -58.38612747192383,
        "lat": -34.60621261596679,
        "alt": 0.0
      },
      "bottom_left": {
        "lon": -58.42190170288086,
        "lat": -34.61771011352539,
        "alt": 0.0
      },
      "bottom_right": {
        "lon": -58.38612747192383,
        "lat": -34.61771011352539,
        "alt": 0.0
      }
    }
  },
  "caption": {
    "query_1": "The image showcases a densely populated urban area with tightly packed buildings, roads, and green spaces. There are also noticeable patches of open land and a railway track running diagonally through the city.",
    "query_2": "Diagonal streets, rectangular plots, patches of green, linear train tracks, dense building clusters.",
    "query_3": "The image showcases a dense urban landscape with a grid-like street system, closely packed buildings of varying heights, rooftops with diverse colors, patches of greenery, and large infrastructure areas, possibly train tracks or warehouses."
  },
  "incidence_angles": {
    "terrain_deg": 32.58293340084315,
    "ellipsoid_deg": 32.4162861308115,
    "sicd_deg": 32.579809483716446
  },
  "captions": {
    "query_1": "The image showcases a densely populated urban area with tightly packed buildings, roads, patches of greenery, and a few larger open spaces or squares.",
    "query_2": "Diagonal, rectangular, parallel, linear, clustered, and patchy.",
    "query_3": "The image showcases a dense urban landscape with tightly packed buildings, roads, and green spaces. The buildings display a variety of colors, with a predominant red and white hue, suggesting terracotta rooftops. The city has a grid-like street pattern, with several larger open areas that might be squares or parks. There are also linear structures that could be train tracks or highways."
  },
  "llm_filtered_caption": {
    "SHORT": "A satellite image of a densely populated urban area with tightly packed buildings and roads.",
    "MID": "A satellite image of a densely populated urban area featuring tightly packed buildings, diagonal streets, and patches of green space, with a railway track running diagonally through the city.",
    "LONG": "A satellite image of a densely populated urban area with a grid-like street system, closely packed buildings of varying heights, patches of green space, and a railway track running diagonally through the city, indicating potential large infrastructure areas such as train tracks or warehouses.",
    "is_valid": true
  }
}

==> lncs_history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug 
                                  reported by Alexander Malkis, TUM



==> lncs_readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package 
for Springer's Lecture Notes in Computer Science (LNCS) and 
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

